MmWaves Cellular V2X for Cooperative Diversity Relay Fast Fading Channels

In this work, we present a framework analysis of millimeter waves (mmWaves) vehicular communications systems. Communications between vehicles take place through a cooperative relay which acts as an intermediary base station (BS). The relay is equipped with multiple transmit and receive antennas and it employs decode-and-forward (DF) to process the signal. Also, the relay applies maximal ratio combining (MRC), and maximal ratio transmission (MRT), respectively, to receive and forward the signal. As the vehicles' speeds are relatively high, the channel experiences a fast fading and this time variation is modeled following the Jakes' autocorrelation model. We also assume narrowband fading channel. Closed-form expressions of the reliability metrics such as the outage probability, the probability of error and the channel capacity are derived. Capitalizing on these performances, we derive the low and high power regimes for the capacity, and the high signal-to-interference-plus-noise-ratio (SINR) asymptotes for the outage and error probability to get full insights into the system gains such as the diversity and coding gains.

==> block_simulation.tikz <==
% We need layers to draw the block diagram


\usetikzlibrary{shapes.misc,shapes.geometric,shapes.symbols,positioning,shadings,automata}
\tikzstyle{XORgate} = [draw,circle]
\newcommand{\antena}{--++(3mm,0)--++(30:5mm)--++(-90:5mm)--++(150:5mm);}
\newcommand{\suma}{\Large$+$}

\definecolor{mycolor1}{rgb}{1.00000,0.00000,1.00000}%
\definecolor{orange}{rgb}{0.9100,0.4100,0.1700}

\pgfdeclarelayer{background}
\pgfdeclarelayer{foreground}
\pgfsetlayers{background,main,foreground}
\usetikzlibrary{shapes,arrows}
\newcommand{\mx}[1]{\mathbf{\bm{#1}}} % Matrix command
\newcommand{\vc}[1]{\mathbf{\bm{#1}}} % Vector command
% Define a few styles and constants

\tikzstyle{sensor}=[draw, fill=yellow!30, text width=2em, 
    text centered, minimum height=2em, rounded corners]

\tikzstyle{block1}=[draw, fill=red!30, text width=5.5em, 
    text centered, minimum height=1em, rounded corners]

\tikzstyle{block2}=[draw, fill=magenta!30, text width=4em, 
    text centered, minimum height=6em, rounded corners]

\tikzstyle{block3}=[draw, fill=orange!30, text width=4.5em, 
    text centered, minimum height=13em, rounded corners]

\tikzstyle{Inter}=[draw, fill=red!30, text width=5.5em, 
    text centered, minimum height=3em, rounded corners]

\tikzstyle{block4}=[draw, fill=yellow!30, text width=4.5em, 
    text centered, minimum height=20.5em, rounded corners]

\tikzstyle{block5}=[draw, fill=green!30, text width=4.5em, 
    text centered, minimum height=1em, rounded corners]

\tikzstyle{block6}=[draw, fill=cyan!30, text width=4.5em, 
    text centered, minimum height=6em, rounded corners]

\tikzstyle{block7}=[draw, fill=cyan!30, text width=4.5em, 
    text centered, minimum height=1em, rounded corners]
    
\tikzstyle{center1}=[draw=white,fill=white!20,opacity=0]   
    
\tikzstyle{ann} = [above, text width=5em]

\tikzstyle{relay} = [sensor, text width=3em, fill=orange!50, 
    minimum height=11em, rounded corners]
   
\tikzstyle{circ} = [draw,circle,radius=0.7cm,fill=green!50]

\tikzstyle{wheel} = [draw,circle,radius=0.2cm,fill=black]

\def\blockdist{2.3}
\def\edgedist{2.5}
%\def\antenna{%
%    -- +(0mm,4.0mm) -- +(2.625mm,7.5mm) -- +(-2.625mm,7.5mm) -- +(0mm,4.0mm)
%}
\def\antenna{%
    -- +(0mm,4.0mm) -- +(2.2mm,5.5mm) -- +(-2.2mm,5.5mm) -- +(0mm,4.0mm)
}


\usetkzobj{all}
\begin{tikzpicture}[thick]
\node (a1) [block1] {\footnotesize{Generate $\|\textbf{h}\|^2$\\\vspace*{-0.4cm} using \textbf{gamrnd}}};
\node (a2) [below = 0.5cm of a1,block1] {\footnotesize{Generate the \\\vspace*{-0.4cm}path gain}};
\node (c1) [below = 0.1cm of a1,center1] {~};
\node (b) [right = 1.5cm of c1,block2] {\footnotesize{Generate the \\\vspace*{-0.2cm}current CSI\\\vspace*{-0.4cm}of each hop}};
\node (c2) [below = 0.1cm of a2,center1] {~};
\node (a3) [below = 0.5cm of a2,block1] {\footnotesize{Generate $\omega$ \\\vspace*{-0.4cm}using \textbf{normrnd}}};
\node (a4) [below = 0.5cm of a3,block1] {\footnotesize{Generate $\rho$ \\\vspace*{-0.4cm}Jake's model}};
\node (c) [right = 3.9cm of c2,block3] {\footnotesize{Generate the \\\vspace*{-0.2cm}outdated CSI\\\vspace*{-0.4cm}of each hop}};
\node (a5) [below = 0.5cm of a4,Inter] {\footnotesize{Generate the \\\vspace*{-0.2cm}interference \\\vspace*{-0.4cm} using \textbf{gamrnd}}};
\node (a6) [below = 0.5cm of a5,block1] {\footnotesize{Generate the \\\vspace*{-0.4cm}blockage}};
\node (c3) [below = 0.3cm of a3,center1] {~};
\node (d) [right = 6.5cm of c3,block4] {\footnotesize{Compute the \\\vspace*{-0.4cm} overall SINR}};
\node (c4) [right = 0.1cm of d,center1] {~};
\node (e) [right = 0.1cm of c4,block5] {\footnotesize{Outage\\\vspace*{-0.4cm} probability}};
\node (f) [above = 0.5cm of e,block5] {\footnotesize{Channel\\\vspace*{-0.4cm} capacity}};
\node (g) [below = 0.5cm of e,block5] {\footnotesize{Error\\\vspace*{-0.4cm} probability}};
\node (c5) [below = 0.1cm of f,center1] {~};
\node (h) [right = 1.5cm of c5,block6] {\footnotesize{Capacity \\\vspace*{-0.4cm} with outage}};
\node (i) [right = 0.5cm of g,block7] {\footnotesize{System\\\vspace*{-0.4cm} gains}};


\draw [-latex,thick] (a1.east) --  node [right] {~} ([xshift=3.5mm]a1.east); 
\draw [-latex,thick] (a2.east) --  node [right] {~} ([xshift=3.5mm]a2.east); 
\draw [-latex,thick] (b.east) --  node [right] {~} ([xshift=4mm]b.east); 
\draw [-latex,thick] (c.east) --  node [right] {~} ([xshift=4.5mm]c.east); 
\draw [-latex,thick] (d.east) --  node [right] {~} ([xshift=4.5mm]d.east); 
\draw [-latex,thick] ([yshift = 14mm]d.east) --  node [right] {~} ([xshift=4.5mm,yshift = 14mm]d.east);
\draw [-latex,thick] ([yshift = -14mm]d.east) --  node [right] {~} ([xshift=4.5mm,yshift = -14mm]d.east);
\draw [-latex,thick] (g.east) --  node [right] {~} ([xshift=5mm]g.east); 
\draw [-latex,thick] (e.east) --  node [right] {~} ([xshift=5mm]e.east); 
\draw [-latex,thick] (f.east) --  node [right] {~} ([xshift=5mm]f.east);
\draw [-latex,thick] (a3.east) --  node [right] {~} ([xshift=27mm]a3.east);
\draw [-latex,thick] (a4.east) --  node [right] {~} ([xshift=27mm]a4.east);
\draw [-latex,thick] (a5.east) --  node [right] {~} ([xshift=54mm]a5.east);
\draw [-latex,thick] (a6.east) --  node [right] {~} ([xshift=54mm]a6.east);








\end{tikzpicture}
